Neutral carbon in diffuse interstellar medium: abundance matching with H2 for DLAs at high redshifts

We present the study of CI/H$_2$ relative abundance in the diffuse cold neutral medium. Using the chemical and thermal balance model we calculated the dependence of CI/H$_2$ on the main parameters of the medium: hydrogen number density, metallicity, strength of the UV field, and cosmic ray ionization rate (CRIR). We show that observed relative CI and H$_2$ column densities in damped Lyman alpha systems (DLAs) at high redshifts can be reproduced within our model assuming the typically expected conditions in the diffuse cold neutral medium (CNM). Using the additional observed information the on metallicity, HI column density, and excitation of CI fine-structure levels, as well as temperature we estimated for a wide range metallicities in the CNM at high redshifts that CRIRs to be in the range from $\sim10^{-16}$ to $\rm few \times 10^{-15}\rm s^{-1}$, hydrogen number densities to be in range $\sim10 - 10^3$cm$^{-3}$, and UV field in range from $10^{-2}$ to $\rm few \times 10^2$ of Mathis field. We argue, that since the observed quantities used in this work are quite homogeneous and much less affected by the radiative transfer effects (in comparison with e.g. dissociation of HD and UV pumping of H$_2$ rotational levels) our estimates are quite robust against the assumption of the exact geometrical model of the cloud and local sources of the UV field.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reply.txt <==
We thank the referee for the constructive and timely report. We took most of the referee's comments into account in the revised version of the manuscript. The changes are marked by the bold text. We note that we added a new Section and the Table describing the sample used for analysis. We also added excitation by electrons and UV field into consideration and updated all the results in Section 4.3. We also remove a few proximate H2/CI-bearing absorption systems from the sample and provide an explanation for this in Section 3. 

>> Title: Should refer to "abundance matching with H2" or something like that, ie mention H2

REPLY: We added a mention of H2 in the title.

>> The use of Z to represent metallicity and log metallicity is very confusing.  The paper should adopt a single use of log Z .

REPLY: We decided to use metallicity, denoted by Z, in decimal units by default, since it is more convenient to use, especially in equations that include metallicity, e.g. (1) and (2). We added an explicit statement about metallicity usage, carefully checked the usage of the metallicity (Z and logZ) throughout the paper, and corrected in a few places in the text.

>> The paper needs a comprehensive summary table of the observational data with references.  The admonition to readers to look it up for themselves ("Data availability" on the last page) , trying to find each source in any of the references is not congenial.  The modelling would be easier to understand if individual sightlines could be traced into the figures, especially Q0812.

REPLY: We added the Table (now it is Table 1) in the paper that collects all the data used for the derivation of the physical conditions. 

>> Table 1 should be expanded to include more of the results of the fitting, for instance T_k, and the C I excitation temperature.  

REPLY: The T_k and CI excitation temperatures depend on the depth in the cloud and therefore we suppose not provide them as result of the fit. Even more, we used them as observed quantities that define the likelihood function during the comparison with observations. In Fig. 3, we just show them to see that the model indeed fits the data.  

>> I was left to wonder how the baseline conditions at n=100, zeta = 10^-15 were chosen, given that they fit so few of the data points in Figure 2!

REPLY: This plot just has qualitative meaning to show that with some reasonable dispersion of the parameters we can in principle fit the CI/H2 abundance. Note that these systems may represent very different environments, and certainly very different metallicities. Also, in the revised version we updated the sample (by removing the proximate systems, see description in Sect.3) and now the data and the model. With this now the lines are better matched to the data.

>> The use of language is entirely comprehensible but there's something of a strong Russian accent that I have not addressed.

REPLY: We do our best to correct the typos throughout the text.

>> Detailed comments
p 1  line 44 or 45 rhs close parens before ", which"

REPLY: Done

>> p1 line 54 rhs, the OH+ and H3+ observed in these references arises in diffuse (not dense) gas.  OH2+ is from the denser end of the diffuse gas distribution

REPLY: Done

>> p. 2 line 33 lhs the parenthetical note to see Sect. 3.3 is insufficient,  Sect 3.3 only refers back to 3.1 but the info isn't there either. More on this below.

REPLY: In Section 3.3 (now Section 4.3) we compare the obtained physical parameters with that obtained previously (by Klimenko and Balashev 2020 and Kosenko et al 2021), but the reference to the Sect. 3.1 used to refer to data, used in the analysis. We tried to refer more explicitly to avoid incomprehension. 

>> p. 2 line 48 lhs, what is "bijectively"?  And please correct spelling of pathlength and length throughout

REPLY: 'Bijection' is a term for the one-to-one correspondence. We remove the part of the sentence with 'bijectively' from the paper to simplify the text.

>> p. 2 line 41 rhs, needs space after HI

REPLY: Done

>> p. 3 line 3 lhs, this is a second use of \alpha that was previously defined as another quantity in eqn 1.

REPLY: Thanks, there was indeed confusion. Now we use \beta for slope index in eqn 1 and made appropriate changes in the text (Sect 2.2. and Sec 3.2).

>> p 3. line 51 lhs.  The electron fraction is actually relatively high in CNM and  is  ~10^-3 in most of panel (b) of Figure 2.  Does the comment refer to electron excitation of C I or to CII as well (ie I thought electron excitation of CII was important)?  

REPLY: We thank the referee for that note. Now we added electron collisions to the excitation of fine-structure levels. While it seems that CI and OI electron collisions still did not impact the excitation, unless the medium is almost fully ionized, they should be considered for CII at electron fraction >~10^-3.

>> Correct "we considere"

REPLY: The following sentence was removed from the text.

>> p. 4 line 26, lhs the remark that CI abundance depends on metallicity, this is not evident in Figure 2 and not shown elsewhere.

REPLY: We rephrased the following sentence.

>> p. 4 line 38 lhs, as noted above I don't see such a good fit.

REPLY: We reprase the following sentence. We note, that this sentence do not discuss the fit to the observational points, rather it points out that CI/H2 abundance and its dispersion can be reproduced within some range of the physical conditions.

>> p. 4 line 10 rhs specify which subsection of Sect 3. 

REPLY: We rephrased the sentence. It was discussed in the second paragraph of Sect 3. 

>> In any case, how would the observations show that the observed quantities - line of sight averages - don't vary internally in the host gas?

REPLY: We rephrased the sentence. Certainly, we can work with the line-of-sight averages from the observational side. It was confusingly written. Thanks!

>> p. 4 line 22 rhs Ed Jenkins + Shaya + Tripp have published many papers asserting that CI excitation is sensitive to the thermal pressure n x T rather than either n or T individually and this is how the thermal pressure in CNM in the MW is determined.

REPLY: Well, we do not understand the referee's comment. We did not discuss it in this part of the text. But we carefully mentioned appropriate works by Jenkins & Tripp. We totally agree with the referee that CI fine structure levels alone mostly provide constraints on n x T. However since in H2-absorption systems kinetic temperature can be well constrained from H2 ortho-para ratio, CI fine structure excitation and H2 ortho-para ratio may provide an estimate on the number density.

>> p. 4 line 42 et infra rhs It would be informative to mark Q0812 in Figure 2.  As things stand the reader does not know what observed parameters describe this source.

REPLY: We marked the position of J0812 in Figure 2 and added the description in the caption of Figure.

>> p. 4 Sect 3.3 The authors need to define what they mean by high redshift in this sample of DLA where nearly all the redshifts have z > 2.  There's one source at z =  0.4, but the high redshift sample shown in Figures 4 and 5 contains many fewer red datapoints (from the current work) than the number of DLA with z > 2.  So high redshift seems to imply an undefined subset

REPLY: We removed the z=0.4 point from the sample. Now the data sample and a sub-sample used in the work are defined in Sect 3. and in Table 1.

>> p. 5 line 30 lhs The physical paramters are determined, not measured.  Determinations, not measurements.

REPLY: corrected; also corrected throughout the paper

>> p. 5 Figure 1:
Caption: in panel c the cooling is solid, not dashed

REPLY: Corrected for panel (e)

>> Panel a: what causes the abrupt rise in T_k at N(H2) ~ 10^21?  

REPLY: This rise is due to a drop in the C+ cooling due to the onset of the molecular hydrogen. The cross-section of the excitation of C+ for H and H2 is different. Even more, the number of particles in the H2-dominated region becomes smaller by factor~2 since we used the constant total hydrogen density model (which is based on the HI/H2 transition model of Sternberg et al 2014 used). This results in a smaller cooling rate and a rise in the temperature. We attached the figure to the revised version with the cooling rates of CII calculated for only H and H2 collisional partners, respectively, with n_H=100cm^-3 (solid blue line) and n_H2=50cm^-3 (dashed orange line). One can see that we get much higher temperatures for the H2-dominated region once the heating rate is constant, and consistent with Fig.1 of the paper. We add a note on this in Sect.4. 

>> And in panel b, how does it happen, at N > 10^20, that n(H+) falls below n(C+) but n(e) changes so little and remains well above n(C+)? What provides the extra charge in the gas? 

REPLY: We thank the referee for this note! This is because at this particular metallicity, there is an additional quite significant (~25-60%) contribution from He^+. So we added its profile to panel (b) of Fig.1. We also checked that the ionization balance (the sum of the charge = 0) is held for any part of the cloud. 

>> Panel c would be more informative if the excitation temperature could be derived, but in any case, why does the J=1-0 excitation temperature fall before n(CI) rises at right?

REPLY: Now, we plot in panel (c) of Fig.1, the relative abundance of CI fine structure levels. This behavior has a similar connection to the changes in the main collisional agent (from atomic to molecular hydrogen) and an effective drop in particle number density. 

